Periodic Fast Radio Bursts with Neutron Star Free/Radiative Precession

The CHIME/FRB collaboration recently reported the detection of a 16 day periodicity in the arrival times of radio bursts from FRB 180916.J0158+65. We study the possibility that the observed periodicity arises from free precession of a magnetized neutron star, and put constraints on different components of the star's magnetic fields. Using a simple geometric model, where radio bursts are emitted from a rotating neutron star magnetosphere, we show that the emission pattern as a function of time can match that observed from FRB 180916.J0158+65.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
